High-throughput Low-latency Hardware Implementation of BCH Decoders

Two well-known decoding algorithms for BCH codes are conventional decoding, based on the Berlekamp-Massey algorithm in combination with Chien search, and direct decoding, which uses direct solutions to find the error locator polynomial and its roots. We introduce hardware architectures for conventional and direct decoding of extended BCH codes. Both architectures support implementation for any blocklength. Our conventional decoder supports any error-correction capability, whereas direct decoding is supported up to error correcting capability t = 4. To the best of our knowledge, our work is the first to implement a direct BCH decoder with an error-correction capability 4. We synthesize for the Xilinx Ultrascale+ XCZU48DR field-programmable gate-array and 16 nm FinFET for blocklengths up to 1024 bits and t = 4. We show that the direct decoder outperforms the conventional decoder in area efficiency for t = 2, t = 3, and for t = 4 for blocklengths longer than 256. Post-synthesis results for 16 nm FinFET show codeword per clock-cycle throughput at 1 GHz, achieving 239 Gb/s for the (256, 239) eBCH code and 223 Gb/s for (256, 223) eBCH code at 2 ns and 8 ns latency, respectively.

==> Figures/LUT_use.tikz <==
\definecolor{Cblue}{RGB}{31 119 180}
\definecolor{Cred}{RGB}{214 39 40}
\definecolor{Corange}{RGB}{255 127 14}
\definecolor{Cgreen}{RGB}{44 160 44}
\definecolor{Cpurple}{RGB}{148 103 198}
\definecolor{Cbrown}{RGB}{140 86 75}
\definecolor{Cpink}{RGB}{227 119 194}
\definecolor{Ccyan}{RGB}{23 190 207}
\definecolor{Cgray}{RGB}{127 127 127}
\definecolor{Cyellow}{RGB}{188 189 34}

\begin{tikzpicture}


\begin{axis}[%
width=10cm,
height=5cm,
%at={(0.758in,0.481in)},
at={(0, 0)},
scale only axis,
xmode=log,
xmin=6,
xmax=1280,
xtick={8, 16, 32, 64, 128, 256, 512, 1024},
xticklabels={8, 16, 32, 64, 128, 256, 512, 1024}, 
%xtick={6, 6.1, ..., 7.1},
x tick label style={rotate=90,anchor=east},
%ytick={1e-1, 1e-2, 1e-3, 1e-4, 1e-5, 1e-6, 1e-7, 1e-8, 1e-9, 1e-10, 1e-11, 1e-12, 1e-13, 1e-14,  1e-15},
ymode=log,
ymin=1,
ymax=100000,
yminorticks=true,
axis background/.style={fill=white},
xmajorgrids,
xminorticks=true,
ymajorgrids,
yminorgrids=false,
xlabel style={font=\color{white!15!black}, at={(axis description cs:0.5,-.075)},anchor=north},
xlabel={Block-length},  
ylabel style={font=\color{white!15!black}},
ylabel={Number of LUTs},
legend columns=2,
legend style={at={(0.01, 0.99)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]

%%% Legend images here: 
\addlegendimage{color=Cblue, only marks, solid,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=2$}

\addlegendimage{color=black, solid, very thick}
\addlegendentry{Conventional}

\addlegendimage{color=Cgreen, only marks, solid,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=3$}

\addlegendimage{color=black, dashed, very thick}
\addlegendentry{Direct Solution}

\addlegendimage{color=Cbrown, only marks, solid,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=4$}

%%%%%%%%%%%% Implementation for t = 2 %%%%%%%%%%%%
%%%  t = 2 BM + CN
\addplot [color=Cblue, solid,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  16 161\\
  32 314 \\
  64 688 \\
  128 1334 \\
  256 3016 \\
  512 10205 \\
  1024 21704 \\
};
	
%%%  t = 2 Direct 
\addplot [color=Cblue, dashed,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  8 55 \\
  16 108 \\
  32 199 \\
  64 382 \\
  128 582 \\
  256 1018 \\
  512 2397 \\
  1024 4587\\
};

%%%%%%%%%%%% Implementation for t = 3 %%%%%%%%%%%%
%%%  t = 3 BM + CN
\addplot [color=Cgreen, solid,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  32 502\\
  64 969 \\
  128 1908 \\
};
	
%%%  t = 3 Direct 
\addplot [color=Cgreen, dashed,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  16 271 \\
  32 476 \\
  64 720 \\
  128 1212 \\
  256 2295 \\
  512 4596 \\
  1024 7812 \\
};


%%%%%%%%%%%% Implementation for t = 4 %%%%%%%%%%%%
%%%  t = 4 BM + CN
\addplot [color=Cbrown, solid,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  64 1522\\
  128 2997 \\
  256 8463 \\
};
	
%%%  t = 4 Direct 
\addplot [color=Cbrown, dashed,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  64 2575\\
  128 4336 \\ 
  256 7631 \\
  512 14436 \\
  1024 25265 \\
};


\end{axis}
\end{tikzpicture}%

==> Figures/REG_use.tikz <==
\definecolor{Cblue}{RGB}{31 119 180}
\definecolor{Cred}{RGB}{214 39 40}
\definecolor{Corange}{RGB}{255 127 14}
\definecolor{Cgreen}{RGB}{44 160 44}
\definecolor{Cpurple}{RGB}{148 103 198}
\definecolor{Cbrown}{RGB}{140 86 75}
\definecolor{Cpink}{RGB}{227 119 194}
\definecolor{Ccyan}{RGB}{23 190 207}
\definecolor{Cgray}{RGB}{127 127 127}
\definecolor{Cyellow}{RGB}{188 189 34}

\begin{tikzpicture}


\begin{axis}[%
width=10cm,
height=5cm,
%at={(0.758in,0.481in)},
at={(0, 0)},
scale only axis,
xmode=log,
xmin=6,
xmax=1280,
xtick={8, 16, 32, 64, 128, 256, 512, 1024},
xticklabels={8, 16, 32, 64, 128, 256, 512, 1024}, 
%xtick={6, 6.1, ..., 7.1},
x tick label style={rotate=90,anchor=east},
%ytick={1e-1, 1e-2, 1e-3, 1e-4, 1e-5, 1e-6, 1e-7, 1e-8, 1e-9, 1e-10, 1e-11, 1e-12, 1e-13, 1e-14,  1e-15},
ymode=log,
ymin=1,
ymax=100000,
yminorticks=true,
axis background/.style={fill=white},
xmajorgrids,
xminorticks=true,
ymajorgrids,
yminorgrids=false,
xlabel style={font=\color{white!15!black}, at={(axis description cs:0.5,-.075)},anchor=north},
xlabel={Block-length},  
ylabel style={font=\color{white!15!black}},
ylabel={Number of registers},
legend columns=2,
legend style={at={(0.01, 0.99)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]

%%% Legend images here: 
\addlegendimage{color=Cblue, only marks, solid,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=2$}

\addlegendimage{color=black, solid, very thick}
\addlegendentry{Conventional}

\addlegendimage{color=Cgreen, only marks, solid,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=3$}

\addlegendimage{color=black, dashed, very thick}
\addlegendentry{Direct Solution}

\addlegendimage{color=Cbrown, only marks, solid,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick}
\addlegendentry{$t=4$}

%%%%%%%%%%%% Implementation for t = 2 %%%%%%%%%%%%
%%%  t = 2 BM + CN
\addplot [color=Cblue, solid,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  16 114\\
  32 167 \\
  64 276 \\
  128 477 \\
  256 903 \\
  512 1815 \\
  1024 3496 \\
};
	
%%%  t = 2 Direct 
\addplot [color=Cblue, dashed,  mark=square*, mark options={solid, Cblue, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  8 61 \\
  16 96 \\
  32 175 \\
  64 310 \\
  128 615 \\
  256 1142 \\
  512 2291 \\
  1024 4304\\
};

%%%%%%%%%%%% Implementation for t = 3 %%%%%%%%%%%%
%%%  t = 3 BM + CN
\addplot [color=Cgreen, solid,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  32 358 \\
  64 601 \\
  128 1399 \\
  256 2715 \\
  512 3267 \\
};
	
%%%  t = 3 Direct 
\addplot [color=Cgreen, dashed,  mark=triangle*, mark options={solid, Cgreen, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  16 163 \\
  32 274 \\
  64 455 \\
  128 793 \\
  256 1498 \\
  512 2876 \\
  1024 5321 \\
};


%%%%%%%%%%%% Implementation for t = 4 %%%%%%%%%%%%
%%%  t = 4 BM + CN
\addplot [color=Cbrown, solid,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  64 865\\
  128 1362 \\
  256 3601 \\
};
	
%%%  t = 4 Direct 
\addplot [color=Cbrown, dashed,  mark=pentagon*, mark options={solid, Cbrown, fill=white, scale=1.35}, very thick]
  table[row sep=crcr]{%
  64 593 \\
  128 894 \\
  256 1500 \\
  512 2670 \\
  1024 4913 \\
};
	


\end{axis}
\end{tikzpicture}%
